Almost Surely Asymptotically Constant Graph Neural Networks

We present a new angle on the expressive power of graph neural networks (GNNs) by studying how the predictions of real-valued GNN classifiers, such as those classifying graphs probabilistically, evolve as we apply them on larger graphs drawn from some random graph model. We show that the output converges to a constant function, which upper-bounds what these classifiers can uniformly express. This strong convergence phenomenon applies to a very wide class of GNNs, including state of the art models, with aggregates including mean and the attention-based mechanism of graph transformers. Our results apply to a broad class of random graph models, including sparse and dense variants of the Erd\H{o}s-R\'enyi model, the stochastic block model, and the Barab\'asi-Albert model. We empirically validate these findings, observing that the convergence phenomenon appears not only on random graphs but also on some real-world graphs.

==> term_eval/term_eval_image.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'term_eval_image.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1027.55533534bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49927982)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{term_eval_image.pdf}}%
    \put(0.04381947,0.40006534){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{4.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{term_eval_image.pdf}}%
    \put(0.04381947,0.30088375){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{2.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{term_eval_image.pdf}}%
    \put(0.12834037,0.35047455){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{0.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{term_eval_image.pdf}}%
    \put(0.22010736,0.35038696){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{-3.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{term_eval_image.pdf}}%
    \put(0.35418148,0.16292904){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{1.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{term_eval_image.pdf}}%
    \put(0.35418148,0.06374745){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{1.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{term_eval_image.pdf}}%
    \put(0.43870238,0.11333825){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{1.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{term_eval_image.pdf}}%
    \put(0.53046937,0.11325066){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{1.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{term_eval_image.pdf}}%
    \put(0.35748337,0.40006534){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{10.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{term_eval_image.pdf}}%
    \put(0.35748337,0.30088375){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{6.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{term_eval_image.pdf}}%
    \put(0.44200427,0.35047454){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{2.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{term_eval_image.pdf}}%
    \put(0.53377126,0.35038695){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{-4.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{term_eval_image.pdf}}%
    \put(0.72694029,0.27930345){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{4.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{term_eval_image.pdf}}%
    \put(0.72694029,0.18012186){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{6.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{term_eval_image.pdf}}%
    \put(0.81146119,0.22971266){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{4.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{term_eval_image.pdf}}%
    \put(0.90322818,0.22962507){\color[rgb]{0.83529412,0.84313725,0.90588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{2.0}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{term_eval_image.pdf}}%
    \put(0.14197717,0.45534364){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Input graph\end{tabular}}}}%
  \end{picture}%
\endgroup%

